JEV-Star: Fast, Low-Cost StarCraft II Control with Language-Model Planning

We present JEV-Star, a StarCraft II controller that defeats the strongest non-cheating built-in AI, Lv7, by combining fast JEV action selection with persistent GPT-6 planning. The combined system wins four full games at Lv5--Lv7, including two Lv7 victories with different seeds, while retaining a median JEV response time of 0.422 seconds. Mean estimated model cost across these games is USD~3.71 per game: USD~0.15 for JEV and USD~3.56 for GPT-6. We compare this system with an initial JEV-only controller in full-game macro control and multi-unit micromanagement. The standalone controller reaches a 20-minute limit against Lv2 without expanding. Across 35 battle maps with three episodes per map and controller, the combined system raises mean enemy elimination from 16.50\% to 37.69\% and wins from 3 to 7 out of 105. Replay frames and decision logs document resource reservation, persistent economic goals, and stable army objectives in successful full games. The results demonstrate a practical division between inexpensive, subsecond decisions and longer-horizon planning. The comparison evaluates complete systems; concurrent interface improvements mean that planning's contribution is not isolated by a controlled ablation. Code is available at https://github.com/sc2musa/Jev_Star

==> template/manifest.json <==
{
  "name": "NeurIPS 2026 official author kit",
  "source": "https://media.neurips.cc/Conferences/NeurIPS2026/Formatting_Instructions_For_NeurIPS_2026.zip",
  "landing_page": "https://neurips.cc/Conferences/2026/CallForPapers",
  "retrieved": "2026-09-22",
  "mode": "preprint",
  "style_modified": false,
  "archive_sha256": "82473931e3ef710fcd3f4a8cd4119b9de32e56825f90f9e5a6d55f2d01b817d9",
  "style_sha256": "c3fc2894e83d2517ca18b66741d6c595986d97957dc08ec08bb2125a7ec4555a"
}

